EventNet: Asynchronous Recursive Event Processing

Event cameras are bio-inspired vision sensors that mimic retinas to asynchronously report per-pixel intensity changes rather than outputting an actual intensity image at regular intervals. This new paradigm of image sensor offers significant potential advantages; namely, sparse and non-redundant data representation. Unfortunately, however, most of the existing artificial neural network architectures, such as a CNN, require dense synchronous input data, and therefore, cannot make use of the sparseness of the data. We propose EventNet, a neural network designed for real-time processing of asynchronous event streams in a recursive and event-wise manner. EventNet models dependence of the output on tens of thousands of causal events recursively using a novel temporal coding scheme. As a result, at inference time, our network operates in an event-wise manner that is realized with very few sum-of-the-product operations---look-up table and temporal feature aggregation---which enables processing of 1 mega or more events per second on standard CPU. In experiments using real data, we demonstrated the real-time performance and robustness of our framework.

==> memo.txt <==
BB for PDF figure
ebb cat.jpg

https://osf.io/preprints/submit

坂倉さん議論 (finale)
frame-basedの計測と、frame data を直接処理する信号処理は、冗長性が”高い”×バッチなので、アプリケーションが要求する出力更新レート（オーダを書く）が大きくなるほど、計算量の観点から"実現可能性"が低下する

Event Camera = even-basedの計測は、冗長性がないので、本データを、直接（可変長・permutationのこと）、event wise（バッチじゃなくする）に処理する信号処理があれば、高い出力更新レートを要求するアプリケーションを実現できる可能性がある（課題1）

ただし、（想定するアプリ）Event Cameraの更新レートのオーダ >> アプリの出力更新レートなので、アプリからのon-demandで出来れば、計算リソースの”有効活用”に繋がる（課題2）

temporal coding + 複素max演算 にもとづく NN Arh.
* 直接（可変長・permutationのこと）が実現可能な理由 
* event wiseが実現可能な理由 : recursive演算（maxの後方展開、初期値をtable-lookup、ピンク部分の切り出し（2モジュール化））
* on-demand化が実現可能な理由
 
Event Net の "実カメラ"への"適用実現性"を示した（本実験のレートと想定問題の関係）
* "event-wise SS" "object motion estimation" "ego-motion estimation" CPUで"real time" で動く

坂倉さん議論
frame-basedの計測と、frame data を直接処理する信号処理は、冗長性が”高い”×バッチなので、アプリケーションが要求する出力更新レート（オーダを書く）が大きくなるほど、計算量の観点から"実現可能性"が低下する

Event Camera = even-basedの計測は、冗長性がないので、本データを、直接（可変長・permutationのこと）、event wise（バッチじゃなくする）に処理する信号処理があれば、高い出力更新レートを要求するアプリケーションを実現できる可能性がある（課題1）

ただし、（想定するアプリ）Event Cameraの更新レートのオーダ >> アプリの出力更新レートなので、アプリからのon-demandで出来れば、計算リソースの”有効活用”に繋がる（課題2）

temporal coding + 複素max演算 にもとづく NN Arh.
* 直接（可変長・permutationのこと）が実現可能な理由 
* event wiseが実現可能な理由 : recursive演算（maxの後方展開、初期値をtable-lookup、ピンク部分の切り出し（2モジュール化））
* on-demand化が実現可能な理由
 
Event Net の "実カメラ"への"適用実現性"を示した（本実験のレートと想定問題の関係）
* "event-wise SS" "object motion estimation" "ego-motion estimation" CPUで"real time" で動く


ｃ.f.の使い方
https://www.quicktranslate.com/blog/2018/03/ビジネス文書にもちょいちょい出現する-cf-e-g-i-e-の意/

% CVPR
% http://cvpr2019.thecvf.com
% Papers are limited to eight pages, including figures and tables, in the CVPR style. Additional pages containing only cited references are allowed. Please refer to the following files for detailed formatting instructions:


提案法の紹介 (20分)
ストーリーの相談
Introと、提案法の書き出し部分
実験　どういう比較が必要？
PointNetの結果が悪い理由の説明をどうする？

先生コメント
できてないことができたというのを主張する。ビジュアルでわかりやすい絵を作る　Incrementalな研究と思われるとAccesptされづらい
なんで、入力が⊿ｔなのか説明がいる
アルゴリズムは多分見られない　Introで問題設定を、具体例を使って明示する
比較は、本来比較できないけど、無理やり比較すれば、みたいなニュアンスにする



% average event rate
386,738 event/sec
400,000 event/sec
0.4M eps
average 6000 event/\tau


https://osf.io/preprints/discover

Hough
http://www.vision.ee.ethz.ch/~yaoa/pdfs/yao_gall_vgool_cvpr2010.pdf

T-Hough
https://hal.inria.fr/inria-00548641v1/document


Inilab
https://inivation.com/wp-content/uploads/2018/10/2018-10-31-DVS-Specifications.pdf

==> patent.txt <==
発明の名称
非同期型　画像信号処理装置
背景
歩行者や、他車両の状態やその変化を即座に把握することは、より安全なADASシステムの実現に必要である
既存のカメラでは、フレームレートで推論のレートが決まり高速な応答が困難であり、変化のない画素についても処理を行うため無駄が多い
近年、センサーごとに独立に輝度変化を観測するEventカメラが着目されている
特徴：スパース、高速応答、High Dynamic Range (HRD)　など
既存のCNNでは、スパースなデータを一度デンスな行列に変換する必要がありスパース性を活かした効率的な処理ができない
e.x., 30ms毎にしか結果が得られない、入力画像に変化がない場合でも処理が必要で無駄
既存のRNNでは、順番普遍性をえることが困難である
i.e. 同一時刻のデータを入れ替えたデータオーグメンテーションが必要　(N! permutations)	
発明の目的
入力のEvent系列をデンスな行列に変換することなく、Event毎に高速に出力を得ることができるNNの枠組みを構築する
発明のポイント（特許請求の範囲で主張したい点）
Event毎にその座標と極性([��,��,��]^⊤)をMLPにより高次元写像し、それらにPermutation Invariantな演算　(e.x., max (⋅))を行うことで順番普遍な推論結果を得る点
イベント座標は離散で高々WxH (画像次元)しかないことから、運用時にMLPによる高次元写像をテーブル参照により行うことで高速化する点
高次元写像された特徴ベクトルを時間により位相変換(temporal coding)と減衰によりコーディングすることで、 時間、窓内の全イベントmax (⋅)演算を、過去の最大値との演算と等価な演算とすることで高速化する点
その他
高次元ベクトルを空間的にプーリングする点
Max値から最終的な出力は線形演算とすることで、最大値に変化のあった次元のみについて最終的な出力を計算する点
最大値の変化にペナライズするコストを追加することで最大値の変化を抑制し演算量を削減する点
減衰率を変えた特徴ベクトルをConcatenateした特徴ベクトルとすることで、特徴次元毎に違う速度の変化を捉え変化の緩やかな特徴ベクトルの処理を低減する点

